The Flood Complex: Large-Scale Persistent Homology on Millions of Points

We consider the problem of computing persistent homology (PH) for large-scale Euclidean point cloud data, aimed at downstream machine learning tasks, where the exponential growth of the most widely-used Vietoris-Rips complex imposes serious computational limitations. Although more scalable alternatives such as the Alpha complex or sparse Rips approximations exist, they often still result in a prohibitively large number of simplices. This poses challenges in the complex construction and in the subsequent PH computation, prohibiting their use on large-scale point clouds. To mitigate these issues, we introduce the Flood complex, inspired by the advantages of the Alpha and Witness complex constructions. Informally, at a given filtration value $r\geq 0$, the Flood complex contains all simplices from a Delaunay triangulation of a small subset of the point cloud $X$ that are fully covered by balls of radius $r$ emanating from $X$, a process we call flooding. Our construction allows for efficient PH computation, possesses several desirable theoretical properties, and is amenable to GPU parallelization. Scaling experiments on 3D point cloud data show that we can compute PH of up to dimension 2 on several millions of points. Importantly, when evaluating object classification performance on real-world and synthetic data, we provide evidence that this scaling capability is needed, especially if objects are geometrically or topologically complex, yielding performance superior to other PH-based methods and neural networks for point cloud data. Source code and datasets are available on https://github.com/plus-rkwitt/flooder.

==> cheese_alpha.csv <==
S,Acc,Err
130000,0.962,0.018
100000,0.954,0.014
10000,0.918,0.025
2000,0.786,0.015
1000,0.676,0.032

==> new_images/Figure3/figure3.csv <==
,Accuracy,Std,Runtime,Points
3,0.5345716756751165,0.03060976139507942,49.62840414047241,1000
1,0.5885471294864424,0.034632264091676024,96.30445790290833,1778
2,0.6850635917639813,0.02920811188489714,184.90052366256714,3162
0,0.7619150029265296,0.030499946920473607,357.358430147171,5623
6,0.8182791124542483,0.028580045760669904,707.2169201374054,10000
4,0.881209903266788,0.026949343701657778,1429.6557273864746,17782
7,0.9102741252477387,0.02184816249268142,2825.8089685440063,31622
5,0.914853656600009,0.04050310747169586,5546.7539982795715,56234
8,0.9377610987332636,0.0312230113114729,10724.215544462204,100000
9,0.9152713970203465,0.010209372210422618,71059.69930195808,500000


==> new_images/Figure3/figure5.csv <==
Accuracy,Std,Runtime,Points
0.940160,0.009122,134.340000,1000000.000000
0.934235,0.021024,10.324727,100000.000000
0.926729,0.025893,5.284490,56234.000000
0.915217,0.032969,2.640682,31622.000000
0.870293,0.020207,1.231857,17782.000000
0.798535,0.031262,0.658456,10000.000000
0.770040,0.035395,0.335031,5623.000000
0.655748,0.024247,0.173714,3162.000000
0.564700,0.038753,0.084210,1778.000000
0.552050,0.045779,0.045282,1000.000000


==> new_images/Figure4/alpha_dim.csv <==
Dimension,Total
2,21.0563646480005
3,131.660715207996
4,1271.25950993001
5,17059.494463344


==> new_images/Figure4/alpha_lms.csv <==
,Points,Total
5,1000000,131.660715207996


==> new_images/Figure4/alpha_pts.csv <==
Points,Total
3162,0.135974610006087
10000,0.534635756004718
31622,2.43633589999808
100000,10.0826339039922
316227,35.8058857819997
1000000,131.660715207996
3162277,521.605701312001
10000000,2016.341822149


==> new_images/Figure4/flood_dim.csv <==
,Dim,Total
0,2,0.209876767999958
1,3,0.647396044994821
2,4,22.776732571001
3,5,1243.970936881


==> new_images/Figure4/flood_lms.csv <==
,Landmarks,Total
0,100,0.349371243006317
1,316,0.442325165000511
2,1000,0.636749516008422
3,3162,1.37602981500095
4,10000,2.93529239700001
5,31622,9.20126402100141
6,100000,29.9585652570095


==> new_images/Figure4/flood_pts.csv <==
,Points,Total
0,3162,0.191279596008826
1,10000,0.192241059005028
2,31622,0.202703945004032
3,100000,0.232928921002895
4,316227,0.332048579002731
5,1000000,0.627498846995877
6,3162277,1.70787288600695
7,10000000,5.52748817800602


==> new_images/bottleneck_dists/coral_alpha.csv <==
,lms,log_lms,t,db0m,db1m,db2m,db0s,db1s,db2s,dhm,dhs,meta
0,75000,11.2252433925184,7.77464708108455,1.19645152914857,0.950749218457596,1.96226380290755,0.0940741494284924,0.0576622041258411,0.24080927333866,5.38301313642288,0.394401247128238,0
1,125000,11.7360690162844,13.6268660783209,0.987362504019592,0.847908871008621,1.50868280638131,0.0726694266451814,0.138535470883801,0.269358839902888,4.56062269791414,0.454438611470452,0.25
3,175000,12.0725412529057,20.1138852200098,0.874216195423241,0.75153457854858,1.07978374546163,0.0595844271166617,0.0651227753501951,0.316239516432389,3.8630996072523,0.261440667732158,0.5
2,225000,12.3238556811866,26.5990964510012,0.814380119210046,0.776571697553442,0.81809442194909,0.0627595888365856,0.045501476105547,0.322438351620223,3.59254205782709,0.300927014660471,0.75
5,275000,12.5245263766487,33.3880004276289,0.752683657149532,0.793863801378154,0.563173666480044,0.0570129010878946,0.0243259179120708,0.188306869515846,3.37105105465341,0.191286180130405,1


==> new_images/bottleneck_dists/coral_flood.csv <==
,lms,log_lms,t,db0m,db1m,db2m,db0s,db1s,db2s,dhm,dhs,meta
7,200,5.29831736654804,9.10782423518598,1.65953191462904,1.51526593955732,2.868162856545,0.213810438610265,0.32405160961268,0.221664539140163,16.7407368770952,0.164604762961556,0
4,500,6.21460809842219,12.6370459377766,1.25298799015582,1.1636976906969,2.16533443929185,0.10473448418427,0.230573642127703,0.185855881252764,11.1632147079418,0.0750842426141777,0.198970004336018
6,1000,6.90775527898214,15.7390999235213,0.938088726252317,1.04064412060974,1.21198768144119,0.0718511583469482,0.137458406847467,0.160312266608749,8.2624599860215,0.04140568991584,0.34948500216801
5,2000,7.60090245954208,19.8536305292696,0.744446730241179,0.757722288672169,0.758323242598654,0.057688927170502,0.0852814228155689,0.156235851158868,6.12525387771985,0.0175986773186502,0.499999999999999
3,5000,8.51719319141624,27.2103716094792,0.454521556097984,0.685828181477146,0.423804003423435,0.0304067179532665,0.111239351336332,0.0696086543162422,4.0732523841083,0.00779339725859211,0.698970004336019
1,10000,9.21034037197618,35.0158983496577,0.220226192930451,0.661210060600943,0.419332115266763,0.0278657543625732,0.163651135633137,0.0886502971477866,2.96644256208607,0.00400252693011611,0.849485002168008


==> new_images/bottleneck_dists/virus_alpha.csv <==
,lms,log_lms,t,db0m,db1m,db2m,db0s,db1s,db2s,dhm,dhs,meta
1,75000,11.2252433925184,8.02577321352437,3.89180212189722,7.52823020997645,8.1043932934026,0.794441053398047,0.478925688247971,0.71889055635358,26.8535312412081,1.48879841002425,0
0,125000,11.7360690162844,14.7093094434775,2.98691129288804,5.78854203110524,6.26781888222737,0.517944854930039,0.417915224360956,0.638710868721384,23.3078443767677,1.01262371074311,0.333333333333333
2,175000,12.0725412529057,21.5593902791099,2.49987144022897,4.84415592612888,5.32148526811695,0.44451090581129,0.298775795491832,0.592800751192291,22.6176679698684,1.03978256209972,0.666666666666667
3,225000,12.3238556811866,28.6240489656505,2.46553837861162,4.5219856968976,4.71564988649365,0.412728278212888,0.314233832453519,0.439361901858461,20.866131534716,0.705133204164706,1


==> new_images/bottleneck_dists/virus_flood.csv <==
,lms,log_lms,t,db0m,db1m,db2m,db0s,db1s,db2s,dhm,dhs,meta
7,200,5.29831736654804,6.21494065627456,2.35849528301415,9.37730953216552,12.6986047077133,2.02698064816271E-16,0.532047712636828,1.25979602208208,86.6060030188729,0.612577456814112,0
2,500,6.21460809842219,7.87011380180717,1.80742678830331,6.38565920225991,7.80973942672159,0.105064357748861,1.20906753131075,1.45475282319995,59.2960127073837,0.255923584370813,0.198970004336018
5,1000,6.90775527898214,9.43264617830515,1.71214981807381,3.90895833003078,5.69884262859602,0.131551413193665,0.757794966196182,1.09466979078655,44.7403058125232,0.161489814903243,0.34948500216801
0,2000,7.60090245954208,11.3271040732414,1.63075491826075,3.29351443550182,5.73718495137402,0.125932608189374,0.57206333359485,1.52384965872387,34.0081669400483,0.0690816078823318,0.499999999999999
1,5000,8.51719319141624,14.0213655565679,1.33884476756001,2.65623310900459,6.27812966083672,0.105738903301451,0.385847514171895,1.526570597359,23.759612384576,0.029214271363468,0.698970004336019
3,10000,9.21034037197618,17.1493021827191,1.17415722767847,2.64839872972716,5.01007196802077,0.102875536795013,0.460560717894249,1.95955289300683,18.1383571472171,0,0.849485002168008
4,20000,9.90348755253613,22.3260053034872,0.5908631518842,2.17621566628424,4.92761330341484,0.0571364536004504,0.354381771494302,1.47772303709847,13.9283882771841,0,1


==> new_images/gpus/coral_runtimes_brille.csv <==
,num_verts,time,rel
0,277970,3.772408395074308,2.9622285731122084
1,303121,1.9539277839940041,1.6598060602249842
2,744605,2.951722402125597,1.5890404049868818
3,613012,2.958208167925477,2.0361970685072963
4,313889,2.417355443816632,1.849867804344379
5,129455,2.1139766899868846,1.7991329883281686
6,44803,1.2991369219962507,1.378085261326707
7,584704,4.518825775012374,1.9025205872204918
8,352623,2.901381795061752,2.310638892749944
9,603167,3.6626740240026265,2.186172235264876
10,1655477,5.909794686827809,2.54942558768442
11,114584,1.768892914056778,1.4955470510888134
12,89290,1.4749962808564305,1.465520482875459
13,758393,3.8731416270602494,2.2072562157341062
14,1521372,7.853918500011787,2.8012754333517136
15,426775,3.4370139660313725,2.211747872582292
16,1023096,6.819889017846435,2.5864309222875623
17,887120,4.847099639009684,2.4437622576459215
18,305355,1.9633396540302783,1.7522290805769103
19,2089998,8.558037413982674,2.7837503658531193
20,71465,1.3543879208154976,1.3761701305710794
21,171785,1.6957900419365615,1.5961577162292364
22,149704,1.529847868019715,1.5174639283186326
23,422149,2.8296000310219824,2.047507335591903
24,285310,2.568253139965236,1.940778596785423
25,1490949,6.962037299992517,2.7426517964073875
26,559600,3.12413818994537,1.7038960462659467
27,1017414,3.8990193009376526,2.3009617036339542
28,737418,3.7884657829999924,2.3695890729464115
29,754178,3.6395735410042107,2.2375457637914384
30,112644,2.5321964020840824,2.0468822203117547
31,523854,3.6682775157969445,2.1992079473538655
32,1121598,3.6894002370536327,2.200526695258821
33,508540,5.29455214808695,2.4633335568972656
34,358713,2.382791989017278,1.875740503843608
35,28850,1.0902144769206643,1.2499566116934666
36,1580675,5.957629706943408,2.711012508681704
37,2521671,12.69137077103369,3.029244357073481
38,75056,1.373938713921234,1.4194951257628479
39,870404,5.697189974132925,2.897939476317762
40,696260,3.4604943979065865,2.2308675963646314
41,748054,4.378806678112596,2.4608801598548062
42,3219930,18.22522268490866,3.1003729088240406
43,1378675,7.473726012045518,2.804419339781944
44,492752,3.205477567156777,2.1665493911670444
45,886221,5.21092958888039,2.4644858225290682
46,1267925,5.16077209985815,2.5540955270065675
47,433963,3.1177681719418615,2.1591653587340836
48,440775,3.0064347439911216,2.074849800014712
49,260924,2.1020368940662593,1.8715662216614413
50,138343,1.5327332739252597,1.6184640782195152
51,326712,2.484566502040252,2.0099180117731543
52,557827,3.4615554900374264,2.215223727394444
53,1594757,9.964977028081194,2.892094376964681
54,1268907,5.159249105956405,2.5303250990076944
55,264038,2.018711630953476,1.7671322080167189
56,994478,4.988007575040683,2.5144918203126343
57,112953,1.5386254349723458,1.5544991777943715
58,352810,2.8059803280048072,2.006554757937101
59,699555,3.9134470138233155,2.3936811644061016
60,277766,2.231687563005835,1.8841188287835688
61,86299,1.4176031090319157,1.4517763497675242
62,1956422,7.917692919028923,2.879353591096342
63,5319725,25.790138240903616,3.3229530673000056
64,833737,4.924792057834566,2.4741346411764744
65,788191,4.447859989013523,2.4773125894945967
66,171276,2.0252510481514037,1.8173864993406297
67,95829,1.592639580136165,1.5873187849657373
68,472545,2.511911421082914,1.993664505082566
69,380200,4.067578634014353,2.3302718927690242
70,1011748,7.194876489927992,2.7617229798875877
71,987572,5.829000141005963,2.6674798040211565
72,471671,2.844216969795525,2.1406467705304815
73,447111,2.645938196917996,2.045140472014721
74,243325,1.9269723710604012,1.8770134955979811
75,500839,2.893877014052123,2.118511992270251
76,336555,2.6024409600067884,1.994388296160699
77,530060,3.3157954150810838,2.2307460765884506
78,83657,1.2762398289050907,1.3878242744829343
79,675123,2.6818139150273055,2.0009773593016713
80,635443,3.098741468973458,2.087623426166271
81,803321,4.9371764429379255,2.501796134933108
82,93549,1.4725576899945736,1.4661454154497824


==> new_images/gpus/coral_runtimes_katze.csv <==
,num_verts,time,rel
0,277970,1.7361637940630317,1.3632972519867135
1,303121,1.577889645472169,1.340372360419332
2,744605,2.2949175480753183,1.2354538175334606
3,613012,2.3721513357013464,1.6328017913621113
4,313889,1.9966602930799127,1.527933180794374
5,129455,1.7900948151946068,1.5234882435112447
6,44803,1.3198217991739511,1.4000271551242758
7,584704,3.4033283814787865,1.4328727490754953
8,352623,1.9305785950273275,1.5374984411817965
9,603167,2.7728501530364156,1.6550552894940966
10,1655477,4.1579203410074115,1.7936847336751955
11,114584,1.653206947259605,1.3977379609392686
12,89290,1.4419754203408957,1.4327117578123754
13,758393,2.9199502132833004,1.6640440444713531
14,1521372,5.272024309262633,1.8803852091854898
15,426775,2.539853156544268,1.634417221220837
16,1023096,4.793813022784889,1.8180451625165777
17,887120,3.4683690406382084,1.7486476425788846
18,305355,1.7048096312209964,1.5214978246585955
19,2089998,5.79683462716639,1.8855889187629506
20,71465,1.3851097887381911,1.4073860889688063
21,171785,1.6392154255881906,1.5429070140821488
22,149704,1.468890910036862,1.457000409786722
23,422149,2.190219471231103,1.5848495846539181
24,285310,2.044286477379501,1.5448272521336066
25,1490949,4.617417497560382,1.8190032383854793
26,559600,2.4714512256905437,1.347922440033577
27,1017414,2.761430502869189,1.6296266686396323
28,737418,2.52429583016783,1.5788828931465877
29,754178,2.606726571917534,1.6025696232386992
30,112644,1.568914171308279,1.268220158516532
31,523854,2.5806656694039702,1.5471622376377083
32,1121598,2.5071810111403465,1.495397189345422
33,508540,3.5680315420031548,1.6600557674476841
34,358713,1.7894538259133697,1.4086630459119263
35,28850,1.041907925158739,1.194572010735425
36,1580675,4.014787098392844,1.8269242263834968
37,2521671,7.901169966906309,1.8858935703901092
38,75056,1.2444605818018317,1.2857238188085363
39,870404,3.255404614843428,1.6558980106991392
40,696260,2.3842692831531167,1.537060452405737
41,748054,2.8338926900178194,1.5926417420712384
42,3219930,11.43159975297749,1.9446797875341646
43,1378675,4.716918548569083,1.7699628780160253
44,492752,2.228689988143742,1.506348690874102
45,886221,3.5738928262144327,1.6902566137602026
46,1267925,3.420355145819485,1.6927532566205667
47,433963,2.156084501184523,1.493165209445819
48,440775,2.2335893427953124,1.5414811216097135
49,260924,1.5753862205892801,1.4026583666770016
50,138343,1.268969738855958,1.3399473826429862
51,326712,1.7867402955889702,1.4454036547285707
52,557827,2.3733832286670804,1.518847482721274
53,1594757,6.27045754622668,1.8198491536241777
54,1268907,3.4022006262093782,1.6685904207297306
55,264038,1.6264101937413216,1.4237208488512636
56,994478,3.321859408169985,1.6745741028678907
57,112953,1.3101823395118117,1.3236992728957606
58,352810,2.134976638481021,1.5267204439293955
59,699555,2.6209496473893523,1.6031181159863155
60,277766,1.6469445284456015,1.3904451713782844
61,86299,1.261182895861566,1.291585415746939
62,1956422,4.963495476171374,1.8050281401235901
63,5319725,15.411121621727943,1.9856595333108238
64,833737,3.2960976222530007,1.6559053077057864
65,788191,2.8997990395873785,1.6150932550751007
66,171276,1.5798152517527342,1.417668645380302
67,95829,1.3190822592005134,1.3146753823391766
68,472545,1.8408606071025133,1.4610620503500158
69,380200,2.7181404856964946,1.5571933438358538
70,1011748,4.531604876741767,1.7394374095772214
71,987572,3.748225763440132,1.7152712786112292
72,471671,1.989797094836831,1.4975836127507582
73,447111,1.8920504283159971,1.4624335937056503
74,243325,1.42183268815279,1.384970113856131
75,500839,2.0216995142400265,1.4800195878701896
76,336555,1.890031904913485,1.448431518123636
77,530060,2.2547561870887876,1.5169176286133594
78,83657,1.1798430867493153,1.2829993538724944
79,675123,1.9468600852414966,1.4526074797612094
80,635443,2.273653782904148,1.5317615063107146
81,803321,3.2931141862645745,1.668706889111616
82,93549,1.2049468271434307,1.1996998681142417


==> new_images/gpus/coral_runtimes_kragen.csv <==
,num_verts,time,rel
0,277970,1.2735034795477986,1.0
1,303121,1.177202464081347,1.0
2,744605,1.8575502503663301,1.0
3,613012,1.4528103461489081,1.0
4,313889,1.3067719964310527,1.0
5,129455,1.174997459165752,1.0
6,44803,0.9427115712314844,1.0
7,584704,2.3751783845946193,1.0
8,352623,1.255662147887051,1.0
9,603167,1.6753821885213256,1.0
10,1655477,2.3180887158960104,1.0
11,114584,1.1827731616795063,1.0
12,89290,1.0064658243209124,1.0
13,758393,1.7547313263639808,1.0
14,1521372,2.80369377695024,1.0
15,426775,1.5539809074252844,1.0
16,1023096,2.6367953456938267,1.0
17,887120,1.9834579341113567,1.0
18,305355,1.1204811492934823,1.0
19,2089998,3.0742833549156785,1.0
20,71465,0.9841718627139926,1.0
21,171785,1.0624201009050012,1.0
22,149704,1.0081609450280666,1.0
23,422149,1.381973085924983,1.0
24,285310,1.3233107291162014,1.0
25,1490949,2.538432807661593,1.0
26,559600,1.8335262862965465,1.0
27,1017414,1.6945172511041164,1.0
28,737418,1.5987859778106213,1.0
29,754178,1.6265917774289846,1.0
30,112644,1.237099221907556,1.0
31,523854,1.6679993905127048,1.0
32,1121598,1.6765987183898687,1.0
33,508540,2.1493443846702576,1.0
34,358713,1.2703206995502114,1.0
35,28850,0.872201856225729,1.0
36,1580675,2.1975662922486663,1.0
37,2521671,4.1896160477772355,1.0
38,75056,0.9679066091775894,1.0
39,870404,1.9659451209008694,1.0
40,696260,1.5511877099052072,1.0
41,748054,1.7793660778552294,1.0
42,3219930,5.878396960906684,1.0
43,1378675,2.6649816259741783,1.0
44,492752,1.479531267657876,1.0
45,886221,2.114408425986767,1.0
46,1267925,2.020586953498423,1.0
47,433963,1.4439691519364715,1.0
48,440775,1.4489890998229384,1.0
49,260924,1.1231432100757957,1.0
50,138343,0.9470295291393995,1.0
51,326712,1.2361531602218747,1.0
52,557827,1.5626211687922478,1.0
53,1594757,3.4455919237807393,1.0
54,1268907,2.0389668932184577,1.0
55,264038,1.142365931533277,1.0
56,994478,1.9837040370330215,1.0
57,112953,0.9897885164245963,1.0
58,352810,1.3984070541337132,1.0
59,699555,1.6349073853343725,1.0
60,277766,1.184472830966115,1.0
61,86299,0.9764610845595598,1.0
62,1956422,2.749816119670868,1.0
63,5319725,7.761210501194,1.0
64,833737,1.9905109349638224,1.0
65,788191,1.7954375268891454,1.0
66,171276,1.114375532604754,1.0
67,95829,1.00335206463933,1.0
68,472545,1.2599469041451812,1.0
69,380200,1.7455382123589516,1.0
70,1011748,2.6052129566669464,1.0
71,987572,2.185208724811673,1.0
72,471671,1.3286717869341373,1.0
73,447111,1.2937684394419193,1.0
74,243325,1.026616151444614,1.0
75,500839,1.3659951062873006,1.0
76,336555,1.3048817850649357,1.0
77,530060,1.4864064762368798,1.0
78,83657,0.9195975689217448,1.0
79,675123,1.3402520036324859,1.0
80,635443,1.4843392875045538,1.0
81,803321,1.9734527422115207,1.0
82,93549,1.0043735597282648,1.0

